Recurrent Neural Networks for Semantic Instance Segmentation

We present a recurrent model for semantic instance segmentation that sequentially generates binary masks and their associated class probabilities for every object in an image. Our proposed system is trainable end-to-end from an input image to a sequence of labeled masks and, compared to methods relying on object proposals, does not require post-processing steps on its output. We study the suitability of our recurrent model on three different instance segmentation benchmarks, namely Pascal VOC 2012, CVPPP Plant Leaf Segmentation and Cityscapes. Further, we analyze the object sorting patterns generated by our model and observe that it learns to follow a consistent pattern, which correlates with the activations learned in the encoder part of our network. Source code and models are available at https://imatge-upc.github.io/rsis/

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission

